Quasi-random Multi-Sample Inference for Large Language Models

Large language models (LLMs) are often equipped with multi-sample decoding strategies. An LLM implicitly defines an arithmetic code book, facilitating efficient and embarrassingly parallelizable \textbf{arithmetic sampling} to produce multiple samples using quasi-random codes. Traditional text generation methods, such as beam search and sampling-based techniques, have notable limitations: they lack parallelizability or diversity of sampled sequences. This study explores the potential of arithmetic sampling, contrasting it with ancestral sampling across two decoding tasks that employ multi-sample inference: chain-of-thought reasoning with self-consistency and machine translation with minimum Bayes risk decoding. Our results demonstrate that arithmetic sampling produces more diverse samples, significantly improving reasoning and translation performance as the sample size increases. We observe a $\mathbf{3\text{-}5\%}$ point increase in accuracy on the GSM8K dataset and a $\mathbf{0.45\text{-}0.89\%}$ point increment in COMET score for WMT19 tasks using arithmetic sampling without any significant computational overhead.

==> figs/Table_mt0__zeroshot__Samples_1000.csv <==
,Num Samples,Num decodes,temperature,Top p ,Top k,Epsilon,Max BLEU Arithmetic Mean,Max BLEU Arithmetic Std,Max BLEU Sampling Mean,Max BLEU Sampling Std,Max BLEU Greedy Mean,Max BLEU Greedy Std,MBR BLEU Arithmetic Mean,MBR BLEU Arithmetic Std,MBR BLEU Sampling Mean,MBR BLEU Sampling Std,MBR BLEU Greedy Mean,MBR BLEU Greedy Std,N gram diversity Arithmetic Mean,N gram diversity Arithmetic Std,N gram diversity Sampling Mean,N gram diversity Sampling Std,N gram diversity Greedy Mean,N gram diversity Greedy Std,Time Arithmetic,Time Sampling,Time Greedy
0,1000,10,0.1,0.8,30,0.02,17.208980200000003,0.018152307042355886,16.9795664,0.017236019779519395,11.820773,0.0,14.708716,0.030866221278283958,14.753144,0.05792788267147332,11.820773,0.0,0.6140686552223595,0.0006495771186491776,0.5856091828020598,0.0021994094192648484,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
1,1000,10,0.1,0.8,30,0.05,17.2188006,0.02486230447565019,17.0203646,0.057132670550570246,11.820773,0.0,14.778366,0.028101511297437463,14.7582318,0.027067318503316083,11.820773,0.0,0.6131860336638901,0.0006581684424237159,0.5875282248071055,0.001972420138476039,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
2,1000,10,0.1,0.8,50,0.02,17.1789828,0.024601233468263838,16.9835372,0.04817615644859929,11.820773,0.0,14.765253199999998,0.04492559110529347,14.678645999999997,0.08015668003354486,11.820773,0.0,0.6133145716931023,0.0014489969537367577,0.5879556274180725,0.0011940212931348861,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
3,1000,10,0.1,0.8,50,0.05,17.1965644,0.024650655493109696,16.978292399999997,0.04852090583078429,11.820773,0.0,14.700319799999999,0.034071802995439424,14.731339,0.10046550893913807,11.820773,0.0,0.6139839158470414,0.000628453652077306,0.5871666826132763,0.002723198078078801,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
4,1000,10,0.1,1.0,30,0.02,18.782142399999998,0.03295474496093116,18.2974032,0.08123485313435393,11.820773,0.0,14.780301399999999,0.02519145887478454,14.724322999999998,0.060987030588478805,11.820773,0.0,0.7953658136759065,0.0040639204364812,0.7407616024020018,0.005021065869429875,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
5,1000,10,0.1,1.0,30,0.05,18.4671998,0.060785296131219496,17.982612000000003,0.028802704699384767,11.820773,0.0,14.8305406,0.06042336294381459,14.7645448,0.08689780173376081,11.820773,0.0,0.7606141139489555,0.0024016049926658804,0.7056569190513559,0.003189140110002249,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
6,1000,10,0.1,1.0,50,0.02,18.8420742,0.07617822734193858,18.2777428,0.06163768677489448,11.820773,0.0,14.7814628,0.03932678118737995,14.6953382,0.0610641163283316,11.820773,0.0,0.796236138686115,0.0006704706294742166,0.738478578325365,0.003399640747719982,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
7,1000,10,0.1,1.0,50,0.05,18.445166399999998,0.08387536278216551,18.0825962,0.04267597056142882,11.820773,0.0,14.769304600000002,0.029004197148688925,14.8340694,0.04179810708919658,11.820773,0.0,0.7613855158786654,0.0026452998279571614,0.7089460589623723,0.0037629350159216696,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
8,1000,10,1.0,0.8,30,0.02,23.076448000000003,0.13978839270697516,22.2883364,0.21515570635853404,11.820773,0.0,14.718824800000002,0.28822750475164566,14.030862200000001,0.28503884249722883,11.820773,0.0,2.691552650839817,0.004926477111808893,2.616061077392419,0.0056177029798461795,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
9,1000,10,1.0,0.8,30,0.05,23.338394400000002,0.25947019115621067,22.5093456,0.24391434112786467,11.820773,0.0,14.878891599999998,0.1180117321703234,14.3374338,0.17149808448306372,11.820773,0.0,2.6244707266220493,0.004541054480021348,2.5352546154597,0.007475461264196385,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
10,1000,10,1.0,0.8,50,0.02,23.1076439,0.19411971790312674,22.10440215,0.1802850208820121,11.820773,0.0,14.642087449999996,0.2032054511268028,14.029667150000003,0.2651834210723354,11.820773,0.0,2.7235727770770337,0.005201934847131576,2.6562918524421706,0.00685562924927898,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
11,1000,10,1.0,0.8,50,0.05,23.578066,0.24884632986966074,22.7700266,0.1144511936531897,11.820773,0.0,15.058943199999998,0.13888532119327773,14.241321399999999,0.2985408316479334,11.820773,0.0,2.6311475592538867,0.002191492986298295,2.540898176018906,0.0038170643892911,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
12,1000,10,1.0,1.0,30,0.02,21.367925000000003,0.13302532126629119,20.6818308,0.26470951824926825,11.820773,0.0,13.777453400000002,0.2071037731221728,13.080774599999998,0.17070199712317372,11.820773,0.0,2.935094720155951,0.006005675325665251,2.8617532464177806,0.007192789081250718,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
13,1000,10,1.0,1.0,30,0.05,22.883016199999997,0.1244368745403057,22.171205800000003,0.3550302213059613,11.820773,0.0,14.357467,0.1727449360438682,13.8276126,0.23680468787048967,11.820773,0.0,2.6902359988695808,0.0029229802613350035,2.5976585842065174,0.0058179264762279696,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
14,1000,10,1.0,1.0,50,0.02,21.4920812,0.15426416453136416,20.6182912,0.22328831150635775,11.820773,0.0,14.014070800000002,0.2180143684938224,13.0777484,0.20556329205147503,11.820773,0.0,2.928498354264332,0.006145278682047016,2.8610503876882194,0.004011212569808584,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
15,1000,10,1.0,1.0,50,0.05,22.8772582,0.16430172668039775,22.3656852,0.09061732449680862,11.820773,0.0,14.3398034,0.2699942955401843,13.8600722,0.10841147250987761,11.820773,0.0,2.672631374878437,0.004508274712107014,2.588151020880337,0.005606035807487579,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
16,1000,1,0.1,0.8,30,0.02,14.6654438,0.1252908449574828,14.714591799999999,0.13466962904441393,11.820773,0.0,14.6654438,0.1252908449574828,14.714591799999999,0.13466962904441393,11.820773,0.0,3.9098159980051443,0.0016555416240996055,3.909576412641988,0.002815729740446309,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
17,1000,1,0.1,0.8,30,0.05,14.672131400000001,0.08163126433322034,14.6402096,0.12345549562267376,11.820773,0.0,14.672131400000001,0.08163126433322034,14.6402096,0.12345549562267376,11.820773,0.0,3.908453684202884,0.0027633930769853095,3.9092913236641365,0.0013221450058195573,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
18,1000,1,0.1,0.8,50,0.02,14.586127,0.1615464092860003,14.645798600000001,0.05007705886171797,11.820773,0.0,14.586127,0.1615464092860003,14.645798600000001,0.05007705886171797,11.820773,0.0,3.908962769936629,0.0025893357562422224,3.908743455377465,0.0021962267300811296,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
19,1000,1,0.1,0.8,50,0.05,14.507368600000001,0.0796882294435011,14.5829126,0.13649456876315605,11.820773,0.0,14.507368600000001,0.0796882294435011,14.5829126,0.13649456876315605,11.820773,0.0,3.910161029730839,0.0012309475993742159,3.90987257669128,0.001361917063862342,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
20,1000,1,0.1,1.0,30,0.02,14.5207466,0.11265241635863814,14.533522399999999,0.24037442897330022,11.820773,0.0,14.5207466,0.11265241635863814,14.533522399999999,0.24037442897330022,11.820773,0.0,3.907980104771874,0.0015902871323638906,3.910959803369716,0.004009028967726282,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
21,1000,1,0.1,1.0,30,0.05,14.447690799999998,0.07911238961224755,14.504050799999998,0.17491246184008757,11.820773,0.0,14.447690799999998,0.07911238961224755,14.504050799999998,0.17491246184008757,11.820773,0.0,3.907700785105052,0.0008615069073162546,3.909804911012489,0.002227738374209741,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
22,1000,1,0.1,1.0,50,0.02,14.6077516,0.18470918448804857,14.460628400000001,0.11030949687964224,11.820773,0.0,14.6077516,0.18470918448804857,14.460628400000001,0.11030949687964224,11.820773,0.0,3.912121079414871,0.0022323944246588102,3.91090115566262,0.002021567043731703,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
23,1000,1,0.1,1.0,50,0.05,14.497863800000001,0.08105353580295031,14.6426606,0.08855627145628968,11.820773,0.0,14.497863800000001,0.08105353580295031,14.6426606,0.08855627145628968,11.820773,0.0,3.909098146601896,0.0022582805720406662,3.9078661180539966,0.004924749088282147,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
24,1000,1,1.0,0.8,30,0.02,10.292102400000001,0.1745585680401861,10.2149856,0.12608243536131528,11.820773,0.0,10.292102400000001,0.1745585680401861,10.2149856,0.12608243536131528,11.820773,0.0,3.922579217915131,0.005275587778909309,3.9186465935729173,0.005083980199423747,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
25,1000,1,1.0,0.8,30,0.05,10.419951399999999,0.23735374934776168,10.4676276,0.259919232849437,11.820773,0.0,10.419951399999999,0.23735374934776168,10.4676276,0.259919232849437,11.820773,0.0,3.9157263797211512,0.006011913318043766,3.9184911519415295,0.0030233511332647335,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
26,1000,1,1.0,0.8,50,0.02,9.999757200000001,0.22633475598117933,9.895875100000001,0.28010933312545994,11.820773,0.0,9.999757200000001,0.22633475598117933,9.895875100000001,0.28010933312545994,11.820773,0.0,3.9230624191924734,0.003961395380824162,3.9211816703596734,0.0047013803482310575,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
27,1000,1,1.0,0.8,50,0.05,10.4024032,0.16095321239838636,10.424769000000001,0.2845255421216171,11.820773,0.0,10.4024032,0.16095321239838636,10.424769000000001,0.2845255421216171,11.820773,0.0,3.923089285224772,0.0031358079184984054,3.918684472639324,0.0035680152500066923,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
28,1000,1,1.0,1.0,30,0.02,8.651140600000002,0.1743861832664501,8.769822,0.28352251826689223,11.820773,0.0,8.651140600000002,0.1743861832664501,8.769822,0.28352251826689223,11.820773,0.0,3.926767455752563,0.0029641783002761694,3.92253854881191,0.003647368556527865,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
29,1000,1,1.0,1.0,30,0.05,9.858245,0.23279125344651544,9.8524858,0.1807095793514007,11.820773,0.0,9.858245,0.23279125344651544,9.8524858,0.1807095793514007,11.820773,0.0,3.92114856528974,0.0043431359539347104,3.922258387855231,0.0023610677373146973,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
30,1000,1,1.0,1.0,50,0.02,8.767487,0.25915752267144465,8.7244238,0.10163948909434754,11.820773,0.0,8.767487,0.25915752267144465,8.7244238,0.10163948909434754,11.820773,0.0,3.9286149822569514,0.00394900040297472,3.9281873960912903,0.002372844512606941,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
31,1000,1,1.0,1.0,50,0.05,9.915386999999999,0.2138528846295972,9.8010546,0.23504000119520022,11.820773,0.0,9.915386999999999,0.2138528846295972,9.8010546,0.23504000119520022,11.820773,0.0,3.9201556198940053,0.0016490179520486064,3.9205113634919577,0.007004860520797059,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
32,1000,20,0.1,0.8,30,0.02,17.310543600000003,0.009307015313191955,17.211609399999997,0.0292998933656766,11.820773,0.0,14.716113049999999,0.023413203295309597,14.75400545,0.06648575534163319,11.820773,0.0,0.3196158165197329,0.0004367713319311074,0.31163395169855934,0.0005889707997640929,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
33,1000,20,0.1,0.8,30,0.05,17.308761,0.00991680058284891,17.211107200000004,0.025127874268628024,11.820773,0.0,14.696883099999999,0.029651831845435708,14.7342387,0.09783006015949285,11.820773,0.0,0.31969522505719816,0.0003726747997233559,0.31131537966518463,0.0008263046113589237,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
34,1000,20,0.1,0.8,50,0.02,17.308550200000003,0.009323194713187091,17.21639445,0.025345454011469273,11.820773,0.0,14.7183569,0.03070423690616651,14.764462499999999,0.06038850941404347,11.820773,0.0,0.3197467788553072,0.0004687776298158987,0.31124580036711524,0.0009329103457003773,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
35,1000,20,0.1,0.8,50,0.05,17.309927700000003,0.009583409529494305,17.217697800000003,0.031103964407451064,11.820773,0.0,14.7221182,0.03798077887774302,14.728916799999997,0.09056693640098497,11.820773,0.0,0.3196565801330987,0.0002963176653953396,0.3113836625200027,0.0005999430616030913,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
36,1000,20,0.1,1.0,30,0.02,19.552892,0.060300863674578035,19.109987150000002,0.06805100265042031,11.820773,0.0,14.807199849999998,0.034295210929917025,14.770422,0.06490739178244638,11.820773,0.0,0.4659316304089751,0.0011993077489317828,0.43234142817605,0.0016373680400807154,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
37,1000,20,0.1,1.0,30,0.05,19.013758650000003,0.03698885805249372,18.64529955,0.06629666289450425,11.820773,0.0,14.831590299999998,0.023976003699741417,14.744105549999997,0.09089440447270417,11.820773,0.0,0.4319070222356684,0.0008593984801899098,0.4033876370075323,0.0020884210996599687,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
38,1000,20,0.1,1.0,50,0.02,19.5648662,0.060265997797762656,19.1005897,0.0673232229613969,11.820773,0.0,14.809405250000003,0.03616858238426667,14.7660795,0.05335726733960448,11.820773,0.0,0.4664723978590919,0.0009657680931287273,0.4326685687485713,0.0019423534273134363,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
39,1000,20,0.1,1.0,50,0.05,19.002943449999997,0.03222695025669526,18.65149525,0.0514114450836341,11.820773,0.0,14.82846285,0.030110899211539827,14.771169449999997,0.06317747976255082,11.820773,0.0,0.4313303602132915,0.0009546551352840399,0.4026410760803573,0.0016103925969486454,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
40,1000,20,1.0,0.8,30,0.02,26.740715599999998,0.18412692555283694,25.6305286,0.1865449925686552,11.820773,0.0,15.80002395,0.14734070357354584,15.146675100000001,0.19914707716783098,11.820773,0.0,2.316554141554215,0.0026441780388376697,2.248790409929552,0.004962327883671911,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
41,1000,20,1.0,0.8,30,0.05,26.848731150000003,0.11992707660085493,26.14040025,0.16940630977235618,11.820773,0.0,15.813872249999998,0.15167938087521188,15.243107999999998,0.21397324578904717,11.820773,0.0,2.2172632356182698,0.0023248578472950506,2.1424673974634993,0.003821158852244446,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
42,1000,20,1.0,0.8,50,0.02,26.87693195,0.11244109022393636,25.531973900000004,0.18868419723281057,11.820773,0.0,15.814908350000001,0.16553670309700894,15.15641905,0.17631790135277672,11.820773,0.0,2.353724145460136,0.0029536567223778587,2.292193081677305,0.0032604454729982055,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
43,1000,20,1.0,0.8,50,0.05,27.108678449999996,0.15306945328885066,26.06000295,0.18398872655885073,11.820773,0.0,15.9292504,0.0920315628925209,15.225047700000001,0.20628215031410246,11.820773,0.0,2.2248882815804447,0.0030264981628128295,2.1474715071308754,0.003117076886683581,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
44,1000,20,1.0,1.0,30,0.02,25.15736075,0.21712649111287013,24.40507745,0.20728083756306956,11.820773,0.0,14.819398299999998,0.1437433412388556,14.340915050000001,0.1847119469115292,11.820773,0.0,2.5988851220507665,0.0024983814859147737,2.533452606941167,0.0031486872099592326,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
45,1000,20,1.0,1.0,30,0.05,26.51427725,0.15651633772289605,25.820002849999998,0.1342159106396385,11.820773,0.0,15.501314500000001,0.1384500491244043,14.9147534,0.23927376363767935,11.820773,0.0,2.2864076754549734,0.002725765924712607,2.2026062528011736,0.003096463812088606,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
46,1000,20,1.0,1.0,50,0.02,25.488510799999993,0.23051595442346234,24.371749799999996,0.15525589098182288,11.820773,0.0,15.158093000000003,0.16942939799810344,14.2617126,0.13558361136597633,11.820773,0.0,2.5926998735087743,0.001811693273339974,2.5272013315876385,0.00381675380012657,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
47,1000,20,1.0,1.0,50,0.05,26.390369600000003,0.04197485613840814,25.8768288,0.06526711208380424,11.820773,0.0,15.468354,0.2220423525528401,14.844838000000001,0.21039442372078235,11.820773,0.0,2.269228660998334,0.0019258730282940687,2.1832821076950273,0.0026425760339091257,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
48,1000,2,0.1,0.8,30,0.02,15.943403799999999,0.04511403688166307,15.587853,0.11587521154759395,11.820773,0.0,14.512092999999998,0.08704328419355534,14.6470348,0.11411943803296541,11.820773,0.0,2.4127573807606537,0.009576304696678754,2.2822514739300117,0.014237424546647321,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
49,1000,2,0.1,0.8,30,0.05,15.9557788,0.0803794730124564,15.499854,0.20750038545120925,11.820773,0.0,14.517433200000003,0.058667382124652195,14.566140199999998,0.0927437696438958,11.820773,0.0,2.414509455197867,0.007685799540932454,2.2712847843629262,0.008583688980758501,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
50,1000,2,0.1,0.8,50,0.02,15.937819000000001,0.09979423032219863,15.5702976,0.04755124538684487,11.820773,0.0,14.557017400000001,0.13421891501513597,14.742940200000001,0.03873211154791326,11.820773,0.0,2.409291321468029,0.010833422730426092,2.268512987838921,0.011801045194932643,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
51,1000,2,0.1,0.8,50,0.05,16.0072994,0.07922149383241824,15.586001200000002,0.14024729567788485,11.820773,0.0,14.626727399999998,0.05922907131671065,14.6149874,0.16085407436505872,11.820773,0.0,2.4049678392479326,0.00878947429846441,2.267203361334927,0.007785652745664471,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
52,1000,2,0.1,1.0,30,0.02,16.3544336,0.10552056140980301,15.916073,0.10674513340663397,11.820773,0.0,14.431929599999998,0.09289593921286383,14.487801600000001,0.12085978290001977,11.820773,0.0,2.556706048749118,0.007424767918695589,2.4181847979981677,0.01275130190264084,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
53,1000,2,0.1,1.0,30,0.05,16.306149800000004,0.08867531293522389,15.838550399999997,0.10795850192661986,11.820773,0.0,14.5576472,0.04327762187274217,14.5063008,0.1753403322266726,11.820773,0.0,2.5275418108371053,0.004655756829848108,2.3914007226274734,0.015800087054210446,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
54,1000,2,0.1,1.0,50,0.02,16.269955200000005,0.1412305345956046,15.815795400000003,0.07681464890657243,11.820773,0.0,14.3914064,0.17949231218589817,14.3741264,0.20059393790999844,11.820773,0.0,2.5566739283559885,0.012666471703109248,2.417320157129965,0.0139188452420842,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
55,1000,2,0.1,1.0,50,0.05,16.243391000000003,0.11346438623638598,15.750681200000002,0.10051690086030238,11.820773,0.0,14.3826706,0.10481863073442547,14.3234226,0.11480410068390347,11.820773,0.0,2.5333663114846288,0.009329829490888586,2.3851329223568696,0.02089388605209591,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
56,1000,2,1.0,0.8,30,0.02,13.965483599999999,0.1866336905155122,13.916222600000001,0.21994477813087554,11.820773,0.0,9.5824076,0.30289497760022366,9.710511400000001,0.2549606511692343,11.820773,0.0,3.599206070839196,0.005375210432358815,3.5564910297055676,0.007186909585379017,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
57,1000,2,1.0,0.8,30,0.05,14.3999696,0.16544718341948295,13.9534708,0.2553914179720219,11.820773,0.0,9.7290612,0.18371246012113598,9.940997399999999,0.18906865105204487,11.820773,0.0,3.5822766723153117,0.006117441526967743,3.521334180075089,0.009957419147953821,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
58,1000,2,1.0,0.8,50,0.02,14.1050873,0.3014997067514495,13.505411200000001,0.28165851914785067,11.820773,0.0,9.652430800000001,0.2418213600963737,9.48492805,0.40602850555921227,11.820773,0.0,3.607634338497624,0.006841967063998823,3.5590391394460767,0.009568097957079757,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
59,1000,2,1.0,0.8,50,0.05,14.278851600000001,0.22204906155226217,13.994090600000002,0.29357166380330363,11.820773,0.0,9.802236599999997,0.27019775909477844,9.920325,0.13644085398589323,11.820773,0.0,3.584741294079387,0.004491152955227644,3.5281304477128783,0.01077227331186942,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
60,1000,2,1.0,1.0,30,0.02,12.358463,0.19128039700188845,11.9673212,0.2720827888826482,11.820773,0.0,8.119832800000001,0.33674752746792397,8.2986404,0.2726634848222991,11.820773,0.0,3.6891675260461243,0.004849420553288099,3.6397174990548593,0.006669446625677865,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
61,1000,2,1.0,1.0,30,0.05,13.7412218,0.07923514947647899,13.653507199999998,0.25557370168340765,11.820773,0.0,9.2763304,0.21243061311270553,9.5090222,0.33074179218381256,11.820773,0.0,3.6055523786241523,0.005534416620688643,3.5555296078512364,0.00511590596552541,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
62,1000,2,1.0,1.0,50,0.02,12.3366578,0.31251292253434837,11.9817568,0.3576101717772572,11.820773,0.0,8.1569608,0.22307327894071025,8.0312962,0.1563100485872866,11.820773,0.0,3.681162795086211,0.0022271261703444407,3.6420870777659955,0.004993452754235236,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
63,1000,2,1.0,1.0,50,0.05,13.712870200000001,0.4195854398972396,13.469420000000003,0.1637062284264101,11.820773,0.0,9.0528806,0.2924485755866142,9.2558686,0.24437525641733912,11.820773,0.0,3.6035482930580067,0.006052323952722123,3.552791023207509,0.0068642917940865715,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
64,1000,40,0.1,0.8,30,0.02,17.347934000000002,0.0,17.324882000000002,0.0,11.820773,0.0,14.69156,0.0,14.812463,0.0,11.820773,0.0,0.1639591276278239,0.0,0.16166527074322282,0.0,3.9362353295725425,0.0,[0.9391843104362487],[0.2650856201648712],[0.03162574982643127]
65,1000,40,0.1,0.8,30,0.05,17.347934000000002,0.0,17.324882000000002,0.0,11.820773,0.0,14.69156,0.0,14.812463,0.0,11.820773,0.0,0.1639591276278239,0.0,0.16166527074322282,0.0,3.9362353295725425,0.0,[0.9356959655284881],[0.26539853382110595],[0.031667498588562014]
66,1000,40,0.1,0.8,50,0.02,17.347934000000002,0.0,17.324882000000002,0.0,11.820773,0.0,14.69156,0.0,14.812463,0.0,11.820773,0.0,0.1639591276278239,0.0,0.16166527074322282,0.0,3.9362353295725425,0.0,[0.9355825102329254],[0.2653413279056549],[0.031636274814605715]
67,1000,40,0.1,0.8,50,0.05,17.347934000000002,0.0,17.324882000000002,0.0,11.820773,0.0,14.69156,0.0,14.812463,0.0,11.820773,0.0,0.1639591276278239,0.0,0.16166527074322282,0.0,3.9362353295725425,0.0,[0.9357518262863159],[0.26532952094078066],[0.031649391889572144]
68,1000,40,0.1,1.0,30,0.02,20.161239000000002,0.0,19.73036,0.0,11.820773,0.0,14.883367999999999,0.0,14.814555999999998,0.0,11.820773,0.0,0.2674236542808135,0.0,0.24883237552897217,0.0,3.9362353295725425,0.0,[0.9597908775806427],[0.22809864401817323],[0.03166659832000732]
69,1000,40,0.1,1.0,30,0.05,19.321048,0.0,19.091701,0.0,11.820773,0.0,14.822152,0.0,14.800510000000001,0.0,11.820773,0.0,0.23743613249216536,0.0,0.2246034500856984,0.0,3.9362353295725425,0.0,[0.9330538046360016],[0.22599892807006836],[0.0314638979434967]
70,1000,40,0.1,1.0,50,0.02,20.161239000000002,0.0,19.73036,0.0,11.820773,0.0,14.883367999999999,0.0,14.814555999999998,0.0,11.820773,0.0,0.2674236542808135,0.0,0.24883237552897217,0.0,3.9362353295725425,0.0,[0.9598845958709716],[0.22811891412734986],[0.03148841452598572]
71,1000,40,0.1,1.0,50,0.05,19.321048,0.0,19.091701,0.0,11.820773,0.0,14.822152,0.0,14.800510000000001,0.0,11.820773,0.0,0.23743613249216536,0.0,0.2246034500856984,0.0,3.9362353295725425,0.0,[0.9330720312595367],[0.22602228808403016],[0.03147983050346374]
72,1000,40,1.0,0.8,30,0.02,29.968805000000003,0.0,28.819526999999994,0.0,11.820773,0.0,16.809576,0.0,15.841194,0.0,11.820773,0.0,1.9655363723733024,0.0,1.9094547104625015,0.0,3.9362353295725425,0.0,[1.0749750444889068],[0.3083370633125305],[0.03149323773384094]
73,1000,40,1.0,0.8,30,0.05,29.866686,0.0,29.169566,0.0,11.820773,0.0,16.134587,0.0,15.953877999999998,0.0,11.820773,0.0,1.8448942429540163,0.0,1.7821958994910223,0.0,3.9362353295725425,0.0,[1.0889611740112304],[0.30499040460586546],[0.03148825979232788]
74,1000,40,1.0,0.8,50,0.02,30.176103999999995,0.0,28.681555,0.0,11.820773,0.0,16.392419999999998,0.0,15.79163,0.0,11.820773,0.0,2.012866300267377,0.0,1.9575923416800185,0.0,3.9362353295725425,0.0,[1.064915192604065],[0.30990358448028565],[0.03153877449035645]
75,1000,40,1.0,0.8,50,0.05,30.174432999999997,0.0,29.212127,0.0,11.820773,0.0,16.392917,0.0,16.045795000000002,0.0,11.820773,0.0,1.850949063009906,0.0,1.7842174426717736,0.0,3.9362353295725425,0.0,[1.0748957650661468],[0.3079020597934723],[0.03163288617134094]
76,1000,40,1.0,1.0,30,0.02,28.911823000000002,0.0,27.919258000000003,0.0,11.820773,0.0,16.046418,0.0,15.309249,0.0,11.820773,0.0,2.276711878790975,0.0,2.213456666531854,0.0,3.9362353295725425,0.0,[1.0336360352039338],[0.2518856930732727],[0.03158948397636414]
77,1000,40,1.0,1.0,30,0.05,29.797107,0.0,29.215888,0.0,11.820773,0.0,16.321119,0.0,15.658885999999999,0.0,11.820773,0.0,1.9088529500367117,0.0,1.833821727748067,0.0,3.9362353295725425,0.0,[1.0260861203670502],[0.25488327527046206],[0.03147988891601562]
78,1000,40,1.0,1.0,50,0.02,29.073403000000003,0.0,28.040008,0.0,11.820773,0.0,16.092479,0.0,15.320776000000002,0.0,11.820773,0.0,2.269521086616361,0.0,2.2047738415527545,0.0,3.9362353295725425,0.0,[1.038505173444748],[0.25256132388114927],[0.03144740390777588]
79,1000,40,1.0,1.0,50,0.05,29.655766,0.0,29.077242,0.0,11.820773,0.0,15.943792,0.0,15.533151000000002,0.0,11.820773,0.0,1.8889257958559513,0.0,1.8131756210275867,0.0,3.9362353295725425,0.0,[1.0221074647903443],[0.2552335166931152],[0.031558209896087645]
80,1000,4,0.1,0.8,30,0.02,16.782546200000002,0.06372070259311262,16.3410284,0.035446940384748854,11.820773,0.0,14.643984399999999,0.13561555774851256,14.6710096,0.02933933454323687,11.820773,0.0,1.387039780716242,0.0025243271585479762,1.2952574978191336,0.002960357695721746,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
81,1000,4,0.1,0.8,30,0.05,16.8006186,0.05245981656696786,16.312905999999998,0.09798465210021344,11.820773,0.0,14.759927600000001,0.0573669638471474,14.6228714,0.11289507729675367,11.820773,0.0,1.3889101069602692,0.002031428128442235,1.2951875484763495,0.006762395884844434,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
82,1000,4,0.1,0.8,50,0.02,16.7850752,0.04019582902939079,16.359172200000003,0.10771455518433923,11.820773,0.0,14.722413,0.06816260583927326,14.648880600000002,0.1306041272695465,11.820773,0.0,1.3928674378241996,0.002266010261152958,1.2961111579362026,0.003404610897143444,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
83,1000,4,0.1,0.8,50,0.05,16.7711306,0.05910052469005628,16.2806668,0.0443754070692317,11.820773,0.0,14.6349108,0.06423759438646448,14.640279799999998,0.11533044668152471,11.820773,0.0,1.3905762677706857,0.0017840392678673748,1.2973875207418455,0.002592011086430128,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
84,1000,4,0.1,1.0,30,0.02,17.5328822,0.09082410771023285,16.985270200000002,0.08187827934293664,11.820773,0.0,14.675439599999999,0.11342398015340494,14.664097800000002,0.09006856325133603,11.820773,0.0,1.5669225576565782,0.005599012697255353,1.4648664488999388,0.008905867946496438,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
85,1000,4,0.1,1.0,30,0.05,17.4009794,0.09228830163048794,16.812726599999998,0.10397740104772686,11.820773,0.0,14.7396998,0.05628504324027816,14.6456862,0.11304183912941301,11.820773,0.0,1.5401300391760753,0.00183856520552263,1.4336173947122675,0.009504967933553037,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
86,1000,4,0.1,1.0,50,0.02,17.5045194,0.08227711257597924,17.037029800000003,0.11124686005708298,11.820773,0.0,14.756944199999998,0.08030046843798595,14.660109199999999,0.16740889562672562,11.820773,0.0,1.5700773181382852,0.005763827018747291,1.4644506643372228,0.004933539892503931,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
87,1000,4,0.1,1.0,50,0.05,17.3798482,0.11946550649857016,16.9034118,0.05157367254869408,11.820773,0.0,14.712885199999999,0.09704603027718281,14.683193399999999,0.01624379057486271,11.820773,0.0,1.5400822074793712,0.004414795655814803,1.4337050829594822,0.006311290530939955,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
88,1000,4,1.0,0.8,30,0.02,18.119805799999998,0.24721154070665802,17.2454704,0.30319079448532166,11.820773,0.0,12.894851400000002,0.13468586211715067,12.3919442,0.27457620171267627,11.820773,0.0,3.214739829660009,0.004317904346217587,3.146031145136572,0.006911634811866496,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
89,1000,4,1.0,0.8,30,0.05,18.2117056,0.19585674733804856,17.8732734,0.1801920501915677,11.820773,0.0,12.6981672,0.29991132956885724,12.628692,0.11445487236636093,11.820773,0.0,3.1782438245611693,0.0035385129631307693,3.1020016234642576,0.006189367751626267,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
90,1000,4,1.0,0.8,50,0.02,18.010740050000003,0.24410729138361995,17.3411452,0.23411622619024045,11.820773,0.0,12.594399450000001,0.2388129468467896,12.22188555,0.29545849287039855,11.820773,0.0,3.229496270368608,0.007675523080107536,3.172438540019712,0.009146018965960147,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
91,1000,4,1.0,0.8,50,0.05,18.0820564,0.20032100465762467,17.6558188,0.27305938055038553,11.820773,0.0,12.7706108,0.29911127538185567,12.175072400000001,0.34214561081188805,11.820773,0.0,3.1770424975957345,0.0063776770522479724,3.1057774392281234,0.011679197619139572,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
92,1000,4,1.0,1.0,30,0.02,16.0600098,0.1731287722597263,15.8958986,0.1487524527308373,11.820773,0.0,11.3457272,0.2842782118991182,11.090598799999999,0.24011406585237713,11.820773,0.0,3.372372276147364,0.004916968923673327,3.315294840088984,0.004802597495681667,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
93,1000,4,1.0,1.0,30,0.05,17.855172599999996,0.2078528244519182,17.2248364,0.3093499468747978,11.820773,0.0,12.388882599999999,0.16204027493015455,12.134018999999999,0.33728406746776446,11.820773,0.0,3.2303637332000683,0.004332348345857862,3.1413188459531534,0.009074815858409494,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
94,1000,4,1.0,1.0,50,0.02,16.537875,0.2311104986208984,15.5810784,0.13270111851465377,11.820773,0.0,11.6093324,0.31116376470122564,10.8179882,0.09672328596858218,11.820773,0.0,3.3657133303085813,0.006614836301287499,3.31224034434502,0.008426480614924967,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
95,1000,4,1.0,1.0,50,0.05,17.8473348,0.35068782478517846,17.167273,0.31484694819610404,11.820773,0.0,12.2923918,0.1294197081984044,11.9318366,0.22742429415398885,11.820773,0.0,3.222109020850695,0.00435155888714636,3.136885578958889,0.005511759910514047,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
96,1000,5,0.1,0.8,30,0.02,16.902779000000002,0.04601628747737155,16.5427678,0.06238525778867974,11.820773,0.0,14.658066,0.06509766205632812,14.684897799999998,0.043862637929791726,11.820773,0.0,1.1441895107469267,0.0014860043616941369,1.0741568650112565,0.0034739512044455003,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
97,1000,5,0.1,0.8,30,0.05,16.9102782,0.02869232229290596,16.4951516,0.04988798362571969,11.820773,0.0,14.6476318,0.059583493618282975,14.642064200000002,0.10944733751791363,11.820773,0.0,1.1441114014951563,0.0008530434668153927,1.0769665324157558,0.001918098434158225,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
98,1000,5,0.1,0.8,50,0.02,16.923048600000005,0.022731365296434436,16.4534736,0.049935655239918816,11.820773,0.0,14.681768,0.06043851511743141,14.729490399999998,0.03058392537003827,11.820773,0.0,1.1444248174229075,0.0020221653470148798,1.0732102905576781,0.0017590349190164988,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
99,1000,5,0.1,0.8,50,0.05,16.901467200000003,0.04129045980562543,16.5536996,0.13378511798492523,11.820773,0.0,14.672576799999998,0.09576637874828506,14.6730404,0.12103235825612946,11.820773,0.0,1.1460877622499446,0.0019897490007093647,1.075750228900392,0.007385770996311864,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
100,1000,5,0.1,1.0,30,0.02,17.869726399999998,0.1208357745547238,17.341689,0.10582080913506511,11.820773,0.0,14.729303999999999,0.09050021682404981,14.6552312,0.14560389337431864,11.820773,0.0,1.334992291738904,0.0033385278602007227,1.2475968510972362,0.005909219202772119,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
101,1000,5,0.1,1.0,30,0.05,17.7052078,0.06995472292962106,17.1693546,0.076728565524451,11.820773,0.0,14.752716800000002,0.06774780846167669,14.7278188,0.1250791876075314,11.820773,0.0,1.299817302631206,0.004791112031426582,1.2115781373910455,0.00479164347008465,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
102,1000,5,0.1,1.0,50,0.02,17.843597199999998,0.041838290727035723,17.324632799999996,0.07993841064069358,11.820773,0.0,14.727959399999998,0.08879586717319678,14.6754884,0.08979569952419751,11.820773,0.0,1.3321724624189852,0.006249640144608823,1.2426433936488332,0.01137315759874407,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
103,1000,5,0.1,1.0,50,0.05,17.6915246,0.03900086508066271,17.2480634,0.06390197045350073,11.820773,0.0,14.7198374,0.027382543049176575,14.697913199999999,0.09877398354101175,11.820773,0.0,1.3027075004657116,0.005552230530807766,1.2116540824909692,0.003023660863472678,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
104,1000,5,1.0,0.8,30,0.02,19.504739999999998,0.2455547975438489,18.5903068,0.23590387026193607,11.820773,0.0,13.3821958,0.34040927975271174,12.599617600000002,0.16274546087261557,11.820773,0.0,3.082803828914853,0.006141474928249163,3.018674752261207,0.008435022601285282,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
105,1000,5,1.0,0.8,30,0.05,19.553327000000003,0.1834387031419485,19.1296782,0.33797211703653846,11.820773,0.0,13.4119754,0.25152069709636254,13.160779999999999,0.23383866274249854,11.820773,0.0,3.038296425590354,0.003623072180560596,2.9645111526528205,0.0052823167254162084,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
106,1000,5,1.0,0.8,50,0.02,19.287762700000002,0.19969104721321382,18.447431799999997,0.21402571183612537,11.820773,0.0,13.29202915,0.16474466519140327,12.71066205,0.28875171247448445,11.820773,0.0,3.109641963937057,0.005515608271675462,3.04348957978321,0.006244186511956871,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
107,1000,5,1.0,0.8,50,0.05,19.767280999999997,0.28142485084157126,18.92089,0.2810970896441299,11.820773,0.0,13.691155600000002,0.11333674817922067,12.994592999999998,0.3384856079421995,11.820773,0.0,3.048846209000569,0.008609923747896906,2.963688778553557,0.007337845103795174,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
108,1000,5,1.0,1.0,30,0.02,17.460722000000004,0.19779642967050812,17.0506838,0.1378267652256266,11.820773,0.0,12.0740756,0.19545040155047014,11.505371,0.1511498224504421,11.820773,0.0,3.264341353707542,0.005965959581592028,3.2058932610208,0.005561380534599847,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
109,1000,5,1.0,1.0,30,0.05,18.8917572,0.3027836642003012,18.532390200000002,0.15684926232711432,11.820773,0.0,12.8569456,0.21612426217859007,12.6137756,0.24956672100149827,11.820773,0.0,3.0951655996701133,0.0024258653083740374,3.011947336752079,0.004494990148846464,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
110,1000,5,1.0,1.0,50,0.02,17.669669400000004,0.25317585712038165,17.161167999999996,0.24564093208828172,11.820773,0.0,12.151782,0.18038812189498482,11.677830799999999,0.28858241961311526,11.820773,0.0,3.26331174747328,0.003356586209012426,3.2063466485088483,0.003937117218223557,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
111,1000,5,1.0,1.0,50,0.05,19.0341402,0.19787081381689492,18.429435599999998,0.23084053145372915,11.820773,0.0,13.0518538,0.179243712352093,12.364179799999999,0.3593380411982018,11.820773,0.0,3.085952305891975,0.005896880560809554,3.005424440572215,0.005356070496029698,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
112,1000,8,0.1,0.8,30,0.02,17.1660446,0.00876745811737795,16.837625,0.033560838940645495,11.820773,0.0,14.7075572,0.07454352483053103,14.6593172,0.05800787048461661,11.820773,0.0,0.75225004664997,0.0011204542751728755,0.7175545647399637,0.0033306512292103725,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
113,1000,8,0.1,0.8,30,0.05,17.1314222,0.027654721227305994,16.864067399999996,0.04678653164148883,11.820773,0.0,14.724779000000002,0.028097725957806536,14.6632768,0.03287696837240363,11.820773,0.0,0.7522599418507504,0.002371499585825851,0.7151749114963721,0.0034242159660891037,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
114,1000,8,0.1,0.8,50,0.02,17.138050799999995,0.01942791985159411,16.8200134,0.04970504583480388,11.820773,0.0,14.6995994,0.0681123212278078,14.7390048,0.018338878770524654,11.820773,0.0,0.7515024151338607,0.0023972678309036885,0.7154429847737382,0.0027170049296827026,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
115,1000,8,0.1,0.8,50,0.05,17.144121000000002,0.029647624721046918,16.881443400000002,0.06488437274906703,11.820773,0.0,14.700303600000002,0.032036962306686116,14.702841999999999,0.052537968537049944,11.820773,0.0,0.7508594777561025,0.0015969143546423295,0.7178224650033016,0.0026436130114905095,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
116,1000,8,0.1,1.0,30,0.02,18.489175999999997,0.11156693149674768,18.0755486,0.10800727366358151,11.820773,0.0,14.7865894,0.054707578054964665,14.6902602,0.13186275972449574,11.820773,0.0,0.9416739752189486,0.002365959759663498,0.8763141293515764,0.0016949579669700793,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
117,1000,8,0.1,1.0,30,0.05,18.227673799999998,0.029689807337873096,17.7981606,0.04458749595391136,11.820773,0.0,14.774183599999997,0.07760667786369964,14.7699768,0.07515127498958275,11.820773,0.0,0.9071704018038561,0.0026113470035951185,0.8433077083980949,0.005169187622876357,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
118,1000,8,0.1,1.0,50,0.02,18.509379799999998,0.059702112687576844,17.9590016,0.1501235737698774,11.820773,0.0,14.8191782,0.02957822291754577,14.738022599999999,0.056366523439360015,11.820773,0.0,0.9412301800152297,0.001804223967961827,0.8743900531946721,0.005315015429966063,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
119,1000,8,0.1,1.0,50,0.05,18.255746600000002,0.016700637863267698,17.708999,0.09970099499202557,11.820773,0.0,14.820085,0.06501548896686085,14.714244599999997,0.11843825055884552,11.820773,0.0,0.9070090276819274,0.0024233072303987695,0.8442348447297136,0.004976011669345891,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
120,1000,8,1.0,0.8,30,0.02,21.951814,0.13344281120390095,21.010940599999998,0.18485557790513238,11.820773,0.0,14.407864,0.16342375074878118,13.716531800000002,0.33215785266671005,11.820773,0.0,2.814980307934462,0.003793786133229432,2.7458800949493187,0.004848834691600989,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
121,1000,8,1.0,0.8,30,0.05,22.113072199999998,0.1393513202225238,21.585805999999998,0.24362996982473423,11.820773,0.0,14.3836684,0.17639632006206968,13.8864666,0.19363578227755268,11.820773,0.0,2.7489843607637683,0.0029892850812939893,2.671506338105355,0.0058675210600633194,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
122,1000,8,1.0,0.8,50,0.02,21.94098135,0.3147354538305574,20.8955136,0.23588935791540044,11.820773,0.0,14.408750299999998,0.2871105622719407,13.622286149999999,0.2232459862858178,11.820773,0.0,2.8462899159383133,0.006102563721390866,2.778297966032478,0.005708711217347364,3.936235329572542,4.440892098500626e-16,"[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0]"
123,1000,8,1.0,0.8,50,0.05,22.424208999999998,0.26983196365145484,21.6249386,0.15646914721644054,11.820773,0.0,14.608175399999999,0.24012879280969104,13.9096994,0.19510097612221206,11.820773,0.0,2.765388944879578,0.0045741438214090165,2.6706789022272504,0.004256226641662001,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
124,1000,8,1.0,1.0,30,0.02,20.121772,0.3194994289954207,19.310254000000004,0.10150502018915122,11.820773,0.0,13.1360356,0.1355943478196641,12.549696800000001,0.18557256194965885,11.820773,0.0,3.0408608470005176,0.0041173380800909294,2.9764963890139793,0.005829916898510221,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
125,1000,8,1.0,1.0,30,0.05,21.543378000000004,0.29516561572446104,21.3077918,0.3087287423810096,11.820773,0.0,14.1193116,0.30038894922723114,13.503578200000002,0.19413644183346912,11.820773,0.0,2.8150810127704595,0.0031974510768028024,2.730561485591223,0.009646288303197557,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
126,1000,8,1.0,1.0,50,0.02,20.3146502,0.1796301963751081,19.4614848,0.35726799511817453,11.820773,0.0,13.351039600000002,0.2195505235043631,12.630472000000001,0.21384535828677742,11.820773,0.0,3.0316429266786837,0.002411464346966653,2.9691639993737775,0.00588945461807441,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"
127,1000,8,1.0,1.0,50,0.05,21.703608600000003,0.11159274507350445,21.0416968,0.22200298276500685,11.820773,0.0,13.952698000000002,0.27754734688553584,13.521696600000002,0.1571050878445383,11.820773,0.0,2.8071817284716065,0.0026057630064525105,2.7197413748779864,0.0054718323739718225,3.9362353295725425,0.0,"[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]","[0.0, 0.0, 0.0, 0.0, 0.0]"

